Dual-Mode Wireless Devices for Adaptive Pull and Push-Based Communication

This paper introduces a dual-mode communication framework for wireless devices that integrates query-driven (pull) and event-driven (push) transmissions within a unified time-frame structure. Devices typically respond to information requests in pull mode, but if an anomaly is detected, they preempt the regular response to report the critical condition. Additionally, push-based communication is used to proactively send critical data without waiting for a request. This adaptive approach ensures timely, context-aware, and efficient data delivery across different network conditions. To achieve high energy efficiency, we incorporate a wake-up radio mechanism and we design a tailored medium access control (MAC) protocol that supports data traffic belonging to the different communication classes. A comprehensive system-level analysis is conducted, accounting for the wake-up control operation and evaluating three key performance metrics: the success probability of anomaly reports (push traffic), the success probability of query responses (pull traffic) and the total energy consumption. Numerical results characterize the system's behavior and highlight the inherent trade-off between push and pull success probabilities as a function of allocated communication resources. Our analysis demonstrates that the proposed approach achieves up to a 42% reduction in energy consumption per served packet compared to traditional approaches, while maintaining reliable support for both communication paradigms.

==> tikz/csv/benchmarks.csv <==
P,Q_wur,E_wur,Q_mr,E_mr,Q_rr,E_rr,Q_fsa,E_fsa
5,7,0.688,34,0.855,40,0.642,40,0.660
10,6,0.537,29,0.757,40,0.642,40,0.660
15,5,0.459,24,0.731,40,0.642,40,0.660
20,4,0.396,19,0.721,40,0.642,40,0.660
25,3,0.336,14,0.716,40,0.642,40,0.660
30,2,0.277,9,0.711,40,0.642,40,0.660
35,1,0.217,4,0.690,40,0.642,40,0.660


==> tikz/csv/benchmarks_ES.csv <==
P,ES_wur,ES_mr
5,0.092492194,0.107213985
10,0.057981356,0.076216315
15,0.049374257,0.070783188
20,0.044671933,0.068905636
25,0.041013449,0.067978479
30,0.037637945,0.067824187
35,0.033932881,0.076667983


==> tikz/csv/correlated_a10_q20.csv <==
Q,pa,pq,ps,E,label
0.0,0.898330268,0.0,0.449165134,0.145676366,0
1.0,0.888649906,0.121722593,0.505186249,0.209716535,1
2.0,0.877567322,0.240194671,0.558880997,0.271898703,2
3.0,0.860535924,0.352355797,0.606445861,0.335246456,3
4.0,0.833956157,0.453258189,0.643607173,0.401137831,4
5.0,0.793116254,0.536882354,0.664999304,0.469492812,5
6.0,0.720624838,0.592615611,0.656620225,0.547268553,6
7.0,0.605752588,0.619003434,0.612378011,0.631301706,7
8.0,0.417956395,0.646059204,0.532007799,0.456786688,Q=8


==> tikz/csv/correlated_a15_q15.csv <==
Q,pa,pq,ps,E,label
0,0.855585513,0,0.427792757,0.206699,0
1,0.842973945,0.159772216,0.501373081,0.269913,1
2,0.826268742,0.306406051,0.566337397,0.333184,2
3,0.801478702,0.432433004,0.616955853,0.398026,3
4,0.764096562,0.530140861,0.647118712,0.465602,4
5,0.702626857,0.590664132,0.646645495,0.540544,5
6,0.595490107,0.60232204,0.598906074,0.634009,6
7,0.45945757,0.582766741,0.521112156,0.730889,7
8,0.301635775,0.580620672,0.441128224,0.4441,Q=8



==> tikz/csv/correlated_a20_q10.csv <==
Q,pa,pq,ps,E,label
0,0.816894784,0.0,0.408447392,0.261591069,0
1,0.801482683,0.233395174,0.517438928,0.324024769,1
2,0.779530891,0.411599764,0.595565328,0.38753849,2
3,0.745403798,0.530306907,0.637855353,0.454680192,3
4,0.690787124,0.591702503,0.641244814,0.527928372,4
5,0.600957077,0.59730821,0.599132643,0.616085326,5
6,0.461963768,0.546898426,0.504431097,0.732519434,6
7,0.328751463,0.484360019,0.406555741,0.846126869,7
8,0.212156114,0.469612876,0.340884495,0.427215247,Q=8


==> tikz/csv/uncorrelated_a10_q20.csv <==
Q,ps,E,label
0,0.308690757,0.1070937,0
1,0.391973407,0.16873838,1
2,0.472537871,0.22940125,2
3,0.548507562,0.289300883,3
4,0.616574207,0.34820754,4
5,0.669595591,0.40749059,5
6,0.69301808,0.471493273,6
7,0.617386829,0.570348225,7
8,0.488706061,0.460405688,Q=8


==> tikz/csv/uncorrelated_a15_q15.csv <==
Q,ps,E,label
0,0.440316645,0.160217138,0
1,0.52026748,0.221203756,1
2,0.591814942,0.281660137,2
3,0.650614873,0.341652029,3
4,0.690288847,0.401978053,4
5,0.697278126,0.465653124,5
6,0.643346093,0.545294787,6
7,0.451640228,0.697380466,7
8,0.363165554,0.447204758,Q=8


==> tikz/csv/uncorrelated_a20_q10.csv <==
Q,ps,E,label
0,0.558633055,0.21141645,0
1,0.633994808,0.27226724,1
2,0.684871855,0.33255654,2
3,0.707211706,0.393643928,3
4,0.698057565,0.456820975,4
5,0.639884275,0.530915105,5
6,0.488679716,0.647220768,6
7,0.274590582,0.83722478,7
8,0.223663307,0.42934842,Q=8

